UISearch: Graph-Based Embeddings for Multimodal Enterprise UI Screenshots Retrieval

Enterprise software companies maintain thousands of user interface screens across products and versions, creating critical challenges for design consistency, pattern discovery, and compliance check. Existing approaches rely on visual similarity or text semantics, lacking explicit modeling of structural properties fundamental to user interface (UI) composition. We present a novel graph-based representation that converts UI screenshots into attributed graphs encoding hierarchical relationships and spatial arrangements, potentially generalizable to document layouts, architectural diagrams, and other structured visual domains. A contrastive graph autoencoder learns embeddings preserving multi-level similarity across visual, structural, and semantic properties. The comprehensive analysis demonstrates that our structural embeddings achieve better discriminative power than state-of-the-art Vision Encoders, representing a fundamental advance in the expressiveness of the UI representation. We implement this representation in UISearch, a multi-modal search framework that combines structural embeddings with semantic search through a composable query language. On 20,396 financial software UIs, UISearch achieves 0.92 Top-5 accuracy with 47.5ms median latency (P95: 124ms), scaling to 20,000+ screens. The hybrid indexing architecture enables complex queries and supports fine-grained UI distinction impossible with vision-only approaches.

==> static/benchmark_results/benchmark_details_20250808_180543.csv <==
component,operation,duration_ms,success,error,result_count
semantic_queries,semantic_queries_1,196.69237900152802,True,,20
semantic_queries,semantic_queries_2,49.219671998173,True,,20
semantic_queries,semantic_queries_3,48.9331570006907,True,,20
semantic_queries,semantic_queries_4,55.71583300083876,True,,20
semantic_queries,semantic_queries_5,54.80536399781704,True,,20
semantic_queries,semantic_queries_6,50.37515800073743,True,,20
semantic_queries,semantic_queries_7,50.19311800226569,True,,20
semantic_queries,semantic_queries_8,51.57523100078106,True,,20
semantic_queries,semantic_queries_9,54.00780899822712,True,,20
semantic_queries,semantic_queries_10,53.614344000816345,True,,20
semantic_queries,semantic_queries_11,49.84977399930358,True,,20
semantic_queries,semantic_queries_12,49.23292899876833,True,,20
semantic_queries,semantic_queries_13,52.21408100053668,True,,20
semantic_queries,semantic_queries_14,52.58842099830508,True,,20
semantic_queries,semantic_queries_15,50.11412199959159,True,,20
semantic_queries,semantic_queries_16,53.78628300130367,True,,20
semantic_queries,semantic_queries_17,61.1065679974854,True,,20
semantic_queries,semantic_queries_18,51.997671000659466,True,,20
semantic_queries,semantic_queries_19,51.966063000261784,True,,20
semantic_queries,semantic_queries_20,51.443914998322725,True,,20
semantic_queries,semantic_queries_21,51.42206899821758,True,,20
semantic_queries,semantic_queries_22,50.22731500118971,True,,20
semantic_queries,semantic_queries_23,50.43834099918604,True,,20
semantic_queries,semantic_queries_24,50.10807500034571,True,,20
semantic_queries,semantic_queries_25,48.73633000254631,True,,20
semantic_queries,semantic_queries_26,49.0244750007987,True,,20
semantic_queries,semantic_queries_27,49.23541700094938,True,,20
semantic_queries,semantic_queries_28,49.270254999399185,True,,20
semantic_queries,semantic_queries_29,49.16643100231886,True,,20
semantic_queries,semantic_queries_30,48.070516999810934,True,,20
semantic_queries,semantic_queries_31,48.49769299849868,True,,20
semantic_queries,semantic_queries_32,48.787573002278805,True,,20
semantic_queries,semantic_queries_33,48.80265999957919,True,,20
semantic_queries,semantic_queries_34,48.922796998173,True,,20
semantic_queries,semantic_queries_35,48.907483998686075,True,,20
semantic_queries,semantic_queries_36,48.12357800081372,True,,20
semantic_queries,semantic_queries_37,48.795056998729706,True,,20
semantic_queries,semantic_queries_38,48.422932997345924,True,,20
semantic_queries,semantic_queries_39,48.657485999166965,True,,20
semantic_queries,semantic_queries_40,49.25982499867678,True,,20
semantic_queries,semantic_queries_41,48.932282000780106,True,,20
semantic_queries,semantic_queries_42,48.549298997968435,True,,20
semantic_queries,semantic_queries_43,49.037411000579596,True,,20
semantic_queries,semantic_queries_44,47.89395499974489,True,,20
semantic_queries,semantic_queries_45,48.695790000259876,True,,20
semantic_queries,semantic_queries_46,48.360094998031855,True,,20
semantic_queries,semantic_queries_47,48.94465599954128,True,,20
semantic_queries,semantic_queries_48,46.56581199914217,True,,20
semantic_queries,semantic_queries_49,47.324866000562906,True,,20
semantic_queries,semantic_queries_50,48.27524200081825,True,,20
semantic_queries,semantic_queries_51,47.280531000345945,True,,20
semantic_queries,semantic_queries_52,47.67409699782729,True,,20
semantic_queries,semantic_queries_53,47.86401899904013,True,,20
semantic_queries,semantic_queries_54,46.80497200042009,True,,20
semantic_queries,semantic_queries_55,48.58432300016284,True,,20
semantic_queries,semantic_queries_56,47.702491998672485,True,,20
semantic_queries,semantic_queries_57,49.24329899996519,True,,20
semantic_queries,semantic_queries_58,47.158165000379086,True,,20
semantic_queries,semantic_queries_59,47.77258399873972,True,,20
semantic_queries,semantic_queries_60,47.094553001224995,True,,20
semantic_queries,semantic_queries_61,49.356440998613834,True,,20
semantic_queries,semantic_queries_62,47.12263099849224,True,,20
semantic_queries,semantic_queries_63,47.71915899962187,True,,20
semantic_queries,semantic_queries_64,47.11150999739766,True,,20
semantic_queries,semantic_queries_65,46.97399299964309,True,,20
semantic_queries,semantic_queries_66,50.4537860006094,True,,20
semantic_queries,semantic_queries_67,48.308214999735355,True,,20
semantic_queries,semantic_queries_68,47.21851100027561,True,,20
semantic_queries,semantic_queries_69,47.35641700029373,True,,20
semantic_queries,semantic_queries_70,48.12319099903107,True,,20
semantic_queries,semantic_queries_71,48.062789998948574,True,,20
semantic_queries,semantic_queries_72,47.45073800161481,True,,20
semantic_queries,semantic_queries_73,47.95313199982047,True,,20
semantic_queries,semantic_queries_74,47.355859000235796,True,,20
semantic_queries,semantic_queries_75,47.486023999750614,True,,20
semantic_queries,semantic_queries_76,47.52652199938893,True,,20
semantic_queries,semantic_queries_77,47.19419800117612,True,,20
semantic_queries,semantic_queries_78,47.32775999978185,True,,20
semantic_queries,semantic_queries_79,46.71044300124049,True,,20
semantic_queries,semantic_queries_80,48.097105000168085,True,,20
semantic_queries,semantic_queries_81,46.78365200012922,True,,20
semantic_queries,semantic_queries_82,46.99565299972892,True,,20
semantic_queries,semantic_queries_83,47.0704079978168,True,,20
semantic_queries,semantic_queries_84,47.21469900012016,True,,20
semantic_queries,semantic_queries_85,46.688216999173164,True,,20
semantic_queries,semantic_queries_86,46.58136799931526,True,,20
semantic_queries,semantic_queries_87,46.42716699838638,True,,20
semantic_queries,semantic_queries_88,46.69036300107837,True,,20
semantic_queries,semantic_queries_89,48.27893500030041,True,,20
semantic_queries,semantic_queries_90,46.25128500163555,True,,20
semantic_queries,semantic_queries_91,47.41629299893975,True,,20
semantic_queries,semantic_queries_92,47.58074600249529,True,,20
semantic_queries,semantic_queries_93,46.991471000015736,True,,20
semantic_queries,semantic_queries_94,47.850331000983715,True,,20
semantic_queries,semantic_queries_95,46.40512900054455,True,,20
semantic_queries,semantic_queries_96,46.69553999975324,True,,20
semantic_queries,semantic_queries_97,47.92426000162959,True,,20
semantic_queries,semantic_queries_98,46.697897002100945,True,,20
semantic_queries,semantic_queries_99,47.25328399986029,True,,20
semantic_queries,semantic_queries_100,47.455208003520966,True,,20
semantic_queries,semantic_queries_101,47.13023800030351,True,,20
semantic_queries,semantic_queries_102,47.62650699913502,True,,20
semantic_queries,semantic_queries_103,46.955132000148296,True,,20
semantic_queries,semantic_queries_104,46.74216699972749,True,,20
semantic_queries,semantic_queries_105,47.698492001742125,True,,20
semantic_queries,semantic_queries_106,46.85971900075674,True,,20
semantic_queries,semantic_queries_107,46.74082300066948,True,,20
semantic_queries,semantic_queries_108,46.557948999106884,True,,20
semantic_queries,semantic_queries_109,47.472706999629736,True,,20
semantic_queries,semantic_queries_110,47.18495200201869,True,,20
semantic_queries,semantic_queries_111,47.24092400074005,True,,20
semantic_queries,semantic_queries_112,46.712672002613544,True,,20
semantic_queries,semantic_queries_113,47.33119900152087,True,,20
semantic_queries,semantic_queries_114,46.761172998696566,True,,20
semantic_queries,semantic_queries_115,47.16847700253129,True,,20
semantic_queries,semantic_queries_116,46.90131100267172,True,,20
semantic_queries,semantic_queries_117,48.294539999216795,True,,20
semantic_queries,semantic_queries_118,47.01264300197363,True,,20
semantic_queries,semantic_queries_119,46.65889199823141,True,,20
semantic_queries,semantic_queries_120,46.82937999814749,True,,20
semantic_queries,semantic_queries_121,47.14513000100851,True,,20
semantic_queries,semantic_queries_122,47.11529299989343,True,,20
semantic_queries,semantic_queries_123,47.2034070007503,True,,20
semantic_queries,semantic_queries_124,46.57158100232482,True,,20
semantic_queries,semantic_queries_125,46.78403199836612,True,,20
semantic_queries,semantic_queries_126,46.95457600057125,True,,20
semantic_queries,semantic_queries_127,47.294532001018524,True,,20
semantic_queries,semantic_queries_128,46.70284400135279,True,,20
semantic_queries,semantic_queries_129,47.16964000090957,True,,20
semantic_queries,semantic_queries_130,46.791048999875784,True,,20
semantic_queries,semantic_queries_131,46.453578002750874,True,,20
semantic_queries,semantic_queries_132,46.7513450011611,True,,20
semantic_queries,semantic_queries_133,46.44957200065255,True,,20
semantic_queries,semantic_queries_134,46.001394998282194,True,,20
semantic_queries,semantic_queries_135,46.83747899904847,True,,20
semantic_queries,semantic_queries_136,45.96033899858594,True,,20
semantic_queries,semantic_queries_137,46.9494420029223,True,,20
semantic_queries,semantic_queries_138,47.16957000270486,True,,20
semantic_queries,semantic_queries_139,46.67928700149059,True,,20
semantic_queries,semantic_queries_140,47.15191400051117,True,,20
semantic_queries,semantic_queries_141,46.9134720005095,True,,20
semantic_queries,semantic_queries_142,47.01562099903822,True,,20
semantic_queries,semantic_queries_143,46.60184399783611,True,,20
semantic_queries,semantic_queries_144,47.653988998383284,True,,20
semantic_queries,semantic_queries_145,46.354485999792814,True,,20
semantic_queries,semantic_queries_146,46.721677999943495,True,,20
semantic_queries,semantic_queries_147,46.83259600028396,True,,20
semantic_queries,semantic_queries_148,46.45765399932861,True,,20
semantic_queries,semantic_queries_149,47.16026900336146,True,,20
semantic_queries,semantic_queries_150,46.092446997761726,True,,20
structural_queries,structural_queries_1,49.184412997215986,True,,20
structural_queries,structural_queries_2,49.86007099971175,True,,20
structural_queries,structural_queries_3,48.76902899891138,True,,20
structural_queries,structural_queries_4,49.24327800050378,True,,20
structural_queries,structural_queries_5,50.23561800271273,True,,20
structural_queries,structural_queries_6,49.962091997265816,True,,20
structural_queries,structural_queries_7,49.533669002354145,True,,20
structural_queries,structural_queries_8,50.34035599976778,True,,20
structural_queries,structural_queries_9,50.11803900077939,True,,20
structural_queries,structural_queries_10,49.66455600038171,True,,20
structural_queries,structural_queries_11,49.70666199922562,True,,20
structural_queries,structural_queries_12,49.878869000822306,True,,20
structural_queries,structural_queries_13,50.06597599759698,True,,20
structural_queries,structural_queries_14,50.02427399903536,True,,20
structural_queries,structural_queries_15,49.64522099867463,True,,20
structural_queries,structural_queries_16,49.66820799931884,True,,20
structural_queries,structural_queries_17,50.18718500062823,True,,20
structural_queries,structural_queries_18,49.62540300190449,True,,20
structural_queries,structural_queries_19,49.71099800243974,True,,20
structural_queries,structural_queries_20,50.186610002070665,True,,20
structural_queries,structural_queries_21,50.331004999578,True,,20
structural_queries,structural_queries_22,48.830200999975204,True,,20
structural_queries,structural_queries_23,49.13300599902868,True,,20
structural_queries,structural_queries_24,49.289026997983456,True,,20
structural_queries,structural_queries_25,54.53719599917531,True,,20
structural_queries,structural_queries_26,50.55444999784231,True,,20
structural_queries,structural_queries_27,49.132169000804424,True,,20
structural_queries,structural_queries_28,49.574866000562906,True,,20
structural_queries,structural_queries_29,49.32631799951196,True,,20
structural_queries,structural_queries_30,49.477529998868704,True,,20
structural_queries,structural_queries_31,48.9643139988184,True,,20
structural_queries,structural_queries_32,49.503342002630234,True,,20
structural_queries,structural_queries_33,49.53140199929476,True,,20
structural_queries,structural_queries_34,49.341935001313686,True,,20
structural_queries,structural_queries_35,49.0546879991889,True,,20
structural_queries,structural_queries_36,49.255818001925945,True,,20
structural_queries,structural_queries_37,48.804907001554966,True,,20
structural_queries,structural_queries_38,49.337770000100136,True,,20
structural_queries,structural_queries_39,48.90831100195646,True,,20
structural_queries,structural_queries_40,49.327826999127865,True,,20
structural_queries,structural_queries_41,49.47527100145817,True,,20
structural_queries,structural_queries_42,49.149825002998114,True,,20
structural_queries,structural_queries_43,48.88374799862504,True,,20
structural_queries,structural_queries_44,49.26266999915242,True,,20
structural_queries,structural_queries_45,49.34928599745035,True,,20
structural_queries,structural_queries_46,48.986963000148535,True,,20
structural_queries,structural_queries_47,49.426089998334646,True,,20
structural_queries,structural_queries_48,49.59402599930763,True,,20
structural_queries,structural_queries_49,49.60095399990678,True,,20
structural_queries,structural_queries_50,50.53152299672365,True,,20
structural_queries,structural_queries_51,49.386835999786854,True,,20
structural_queries,structural_queries_52,48.93161400035024,True,,20
structural_queries,structural_queries_53,49.75252199918032,True,,20
structural_queries,structural_queries_54,48.98931399732828,True,,20
structural_queries,structural_queries_55,49.84152699634433,True,,20
structural_queries,structural_queries_56,49.0264110006392,True,,20
structural_queries,structural_queries_57,49.32641699910164,True,,20
structural_queries,structural_queries_58,49.083262998610735,True,,20
structural_queries,structural_queries_59,48.85879100114107,True,,20
structural_queries,structural_queries_60,48.90623100101948,True,,20
structural_queries,structural_queries_61,49.208342000842094,True,,20
structural_queries,structural_queries_62,48.69249000027776,True,,20
structural_queries,structural_queries_63,49.28203599900007,True,,20
structural_queries,structural_queries_64,49.52692399919033,True,,20
structural_queries,structural_queries_65,49.554818999022245,True,,20
structural_queries,structural_queries_66,49.263886999338865,True,,20
structural_queries,structural_queries_67,48.80781299993396,True,,20
structural_queries,structural_queries_68,49.43291899934411,True,,20
structural_queries,structural_queries_69,49.2724239975214,True,,20
structural_queries,structural_queries_70,49.009285002946854,True,,20
structural_queries,structural_queries_71,49.24618500098586,True,,20
structural_queries,structural_queries_72,49.47862099856138,True,,20
structural_queries,structural_queries_73,49.44910699874163,True,,20
structural_queries,structural_queries_74,49.335300002247095,True,,20
structural_queries,structural_queries_75,48.96588099747896,True,,20
structural_queries,structural_queries_76,49.72934100031853,True,,20
structural_queries,structural_queries_77,49.414965998381376,True,,20
structural_queries,structural_queries_78,49.13241799920797,True,,20
structural_queries,structural_queries_79,48.98015800118446,True,,20
structural_queries,structural_queries_80,49.70906500145793,True,,20
structural_queries,structural_queries_81,49.40539100021124,True,,20
structural_queries,structural_queries_82,49.9194209985435,True,,20
structural_queries,structural_queries_83,49.547586999833584,True,,20
structural_queries,structural_queries_84,49.856700003147125,True,,20
structural_queries,structural_queries_85,49.48776300251484,True,,20
structural_queries,structural_queries_86,49.52362899854779,True,,20
structural_queries,structural_queries_87,48.90299700200558,True,,20
structural_queries,structural_queries_88,49.2732940018177,True,,20
structural_queries,structural_queries_89,49.52570800110698,True,,20
structural_queries,structural_queries_90,49.75022800266743,True,,20
structural_queries,structural_queries_91,51.169118002057076,True,,20
structural_queries,structural_queries_92,50.09103399887681,True,,20
structural_queries,structural_queries_93,50.42153099924326,True,,20
structural_queries,structural_queries_94,50.75737300142646,True,,20
structural_queries,structural_queries_95,50.86183200031519,True,,20
structural_queries,structural_queries_96,50.01738400012255,True,,20
structural_queries,structural_queries_97,50.026444997638464,True,,20
structural_queries,structural_queries_98,49.18526499718428,True,,20
structural_queries,structural_queries_99,49.30119799822569,True,,20
structural_queries,structural_queries_100,49.86769200116396,True,,20
structural_queries,structural_queries_101,49.947565000504255,True,,20
structural_queries,structural_queries_102,49.1519079990685,True,,20
structural_queries,structural_queries_103,49.0673159994185,True,,20
structural_queries,structural_queries_104,49.68409499898553,True,,20
structural_queries,structural_queries_105,49.43001399934292,True,,20
structural_queries,structural_queries_106,49.70552299916744,True,,20
structural_queries,structural_queries_107,49.6989479996264,True,,20
structural_queries,structural_queries_108,50.0596209987998,True,,20
structural_queries,structural_queries_109,49.10979299992323,True,,20
structural_queries,structural_queries_110,49.39612399786711,True,,20
structural_queries,structural_queries_111,49.274588000029325,True,,20
structural_queries,structural_queries_112,50.64633300155401,True,,20
structural_queries,structural_queries_113,49.93606799840927,True,,20
structural_queries,structural_queries_114,50.070960000157356,True,,20
structural_queries,structural_queries_115,49.30765400081873,True,,20
structural_queries,structural_queries_116,49.712851997464895,True,,20
structural_queries,structural_queries_117,49.50001399964094,True,,20
structural_queries,structural_queries_118,49.720908001065254,True,,20
structural_queries,structural_queries_119,50.00066399946809,True,,20
structural_queries,structural_queries_120,49.157143998891115,True,,20
structural_queries,structural_queries_121,49.90432100370526,True,,20
structural_queries,structural_queries_122,49.05887099727988,True,,20
structural_queries,structural_queries_123,49.75722800195217,True,,20
structural_queries,structural_queries_124,49.656376998871565,True,,20
structural_queries,structural_queries_125,49.35105799883604,True,,20
structural_queries,structural_queries_126,49.2730820029974,True,,20
structural_queries,structural_queries_127,49.75713400170207,True,,20
structural_queries,structural_queries_128,49.953170999884605,True,,20
structural_queries,structural_queries_129,49.79542800039053,True,,20
structural_queries,structural_queries_130,49.873096000403166,True,,20
structural_queries,structural_queries_131,49.4591430015862,True,,20
structural_queries,structural_queries_132,50.06546200066805,True,,20
structural_queries,structural_queries_133,49.36234599724412,True,,20
structural_queries,structural_queries_134,49.445188000798225,True,,20
structural_queries,structural_queries_135,49.11928799748421,True,,20
structural_queries,structural_queries_136,49.75366099923849,True,,20
structural_queries,structural_queries_137,49.38340099900961,True,,20
structural_queries,structural_queries_138,49.33619999885559,True,,20
structural_queries,structural_queries_139,49.36668200045824,True,,20
structural_queries,structural_queries_140,49.87933499738574,True,,20
structural_queries,structural_queries_141,49.71320699900389,True,,20
structural_queries,structural_queries_142,50.62821500003338,True,,20
structural_queries,structural_queries_143,49.63841599971056,True,,20
structural_queries,structural_queries_144,61.869429998099804,True,,20
structural_queries,structural_queries_145,53.38986599817872,True,,20
structural_queries,structural_queries_146,50.40852900221944,True,,20
structural_queries,structural_queries_147,50.19898500293493,True,,20
structural_queries,structural_queries_148,49.95506399869919,True,,20
structural_queries,structural_queries_149,53.58390099927783,True,,20
structural_queries,structural_queries_150,53.800218001008034,True,,20
structural_queries,structural_queries_151,52.77422700077295,True,,20
structural_queries,structural_queries_152,52.96379500254989,True,,20
structural_queries,structural_queries_153,54.31852800026536,True,,20
structural_queries,structural_queries_154,51.52613399922848,True,,20
structural_queries,structural_queries_155,51.13011100143194,True,,20
structural_queries,structural_queries_156,50.854661002755165,True,,20
structural_queries,structural_queries_157,50.31541199982166,True,,20
structural_queries,structural_queries_158,49.98224700242281,True,,20
structural_queries,structural_queries_159,50.36776600033045,True,,20
structural_queries,structural_queries_160,50.43102800101042,True,,20
structural_queries,structural_queries_161,50.17159099876881,True,,20
structural_queries,structural_queries_162,49.711993001401424,True,,20
structural_queries,structural_queries_163,49.87262099981308,True,,20
structural_queries,structural_queries_164,50.60454700142145,True,,20
structural_queries,structural_queries_165,50.67830500006676,True,,20
structural_queries,structural_queries_166,49.79295899719,True,,20
structural_queries,structural_queries_167,49.69992300122976,True,,20
structural_queries,structural_queries_168,50.51386399939656,True,,20
structural_queries,structural_queries_169,50.50008700042963,True,,20
structural_queries,structural_queries_170,49.69462100043893,True,,20
structural_queries,structural_queries_171,50.37990500032902,True,,20
structural_queries,structural_queries_172,50.46270400285721,True,,20
structural_queries,structural_queries_173,50.07649900019169,True,,20
structural_queries,structural_queries_174,50.03776899725199,True,,20
structural_queries,structural_queries_175,50.17881700024009,True,,20
structural_queries,structural_queries_176,50.43352499976754,True,,20
structural_queries,structural_queries_177,49.95171000063419,True,,20
structural_queries,structural_queries_178,50.103297002613544,True,,20
structural_queries,structural_queries_179,50.49260700121522,True,,20
structural_queries,structural_queries_180,50.26077499985695,True,,20
structural_queries,structural_queries_181,50.26861899718642,True,,20
structural_queries,structural_queries_182,49.97399700060487,True,,20
structural_queries,structural_queries_183,49.79630199819803,True,,20
structural_queries,structural_queries_184,50.5014160014689,True,,20
structural_queries,structural_queries_185,50.37489600107074,True,,20
structural_queries,structural_queries_186,49.770345002412796,True,,20
structural_queries,structural_queries_187,49.894497998058796,True,,20
structural_queries,structural_queries_188,49.4901359975338,True,,20
structural_queries,structural_queries_189,49.718963000923395,True,,20
structural_queries,structural_queries_190,49.10034599900246,True,,20
structural_queries,structural_queries_191,49.31061699986458,True,,20
structural_queries,structural_queries_192,49.51313300058246,True,,20
structural_queries,structural_queries_193,49.45241400226951,True,,20
structural_queries,structural_queries_194,49.537078998982906,True,,20
structural_queries,structural_queries_195,48.72384199872613,True,,20
structural_queries,structural_queries_196,49.49515900015831,True,,20
structural_queries,structural_queries_197,49.09631199762225,True,,20
structural_queries,structural_queries_198,48.71151799708605,True,,20
structural_queries,structural_queries_199,50.6678860001266,True,,20
structural_queries,structural_queries_200,51.05502299964428,True,,20
metadata_queries,metadata_queries_1,29.727688997983932,True,,20
metadata_queries,metadata_queries_2,45.18123500049114,True,,20
metadata_queries,metadata_queries_3,86.76322199776769,True,,20
metadata_queries,metadata_queries_4,152.3359129987657,True,,20
metadata_queries,metadata_queries_5,91.86270900070667,True,,20
metadata_queries,metadata_queries_6,8.124531000852585,True,,20
metadata_queries,metadata_queries_7,34.84274699911475,True,,20
metadata_queries,metadata_queries_8,101.50131699815392,True,,20
metadata_queries,metadata_queries_9,55.83378899842501,True,,20
metadata_queries,metadata_queries_10,29.515234999358654,True,,20
metadata_queries,metadata_queries_11,86.99492099881172,True,,20
metadata_queries,metadata_queries_12,26.055336996912956,True,,20
metadata_queries,metadata_queries_13,88.78020500019193,True,,20
metadata_queries,metadata_queries_14,10.885267999023199,True,,20
metadata_queries,metadata_queries_15,16.924199000000954,True,,20
metadata_queries,metadata_queries_16,5.992394000291824,True,,20
metadata_queries,metadata_queries_17,42.66821599751711,True,,20
metadata_queries,metadata_queries_18,10.477936998009682,True,,20
metadata_queries,metadata_queries_19,54.198027998209,True,,20
metadata_queries,metadata_queries_20,0.8580360002815723,True,,20
metadata_queries,metadata_queries_21,18.370036002248526,True,,20
metadata_queries,metadata_queries_22,91.7376809976995,True,,20
metadata_queries,metadata_queries_23,6.953868001699448,True,,20
metadata_queries,metadata_queries_24,72.10631100088358,True,,20
metadata_queries,metadata_queries_25,57.357886001467705,True,,20
metadata_queries,metadata_queries_26,33.76072799786925,True,,20
metadata_queries,metadata_queries_27,82.40638200193644,True,,20
metadata_queries,metadata_queries_28,19.92704800143838,True,,20
metadata_queries,metadata_queries_29,101.39668000116944,True,,20
metadata_queries,metadata_queries_30,50.74883199855685,True,,20
metadata_queries,metadata_queries_31,222.36512800306082,True,,20
metadata_queries,metadata_queries_32,32.061016000807285,True,,20
metadata_queries,metadata_queries_33,69.42843199893832,True,,20
metadata_queries,metadata_queries_34,53.910547003149986,True,,20
metadata_queries,metadata_queries_35,100.2582120001316,True,,20
metadata_queries,metadata_queries_36,106.22410000115633,True,,20
metadata_queries,metadata_queries_37,71.08409100025892,True,,20
metadata_queries,metadata_queries_38,35.20285800099373,True,,20
metadata_queries,metadata_queries_39,66.5223280005157,True,,20
metadata_queries,metadata_queries_40,88.59693000093102,True,,20
metadata_queries,metadata_queries_41,63.34765499830246,True,,20
metadata_queries,metadata_queries_42,0.18284599855542183,True,,0
metadata_queries,metadata_queries_43,107.59642500057817,True,,20
metadata_queries,metadata_queries_44,90.77149299904704,True,,20
metadata_queries,metadata_queries_45,90.12518399953842,True,,20
metadata_queries,metadata_queries_46,24.264058999717236,True,,20
metadata_queries,metadata_queries_47,53.68358999863267,True,,20
metadata_queries,metadata_queries_48,88.80815000087023,True,,20
metadata_queries,metadata_queries_49,73.92032499983907,True,,20
metadata_queries,metadata_queries_50,140.05978100001812,True,,20
metadata_queries,metadata_queries_51,53.709460001438856,True,,20
metadata_queries,metadata_queries_52,89.61103400215507,True,,20
metadata_queries,metadata_queries_53,85.2517930008471,True,,20
metadata_queries,metadata_queries_54,32.54788799956441,True,,20
metadata_queries,metadata_queries_55,29.081397999078035,True,,20
metadata_queries,metadata_queries_56,39.57147699967027,True,,20
metadata_queries,metadata_queries_57,26.36658899858594,True,,20
metadata_queries,metadata_queries_58,10.317719001322985,True,,20
metadata_queries,metadata_queries_59,33.66475100070238,True,,20
metadata_queries,metadata_queries_60,16.129204999655485,True,,20
metadata_queries,metadata_queries_61,82.50615100190043,True,,20
metadata_queries,metadata_queries_62,30.20974300056696,True,,20
metadata_queries,metadata_queries_63,92.48459799960256,True,,20
metadata_queries,metadata_queries_64,49.8322799988091,True,,20
metadata_queries,metadata_queries_65,35.67467699944973,True,,20
metadata_queries,metadata_queries_66,33.75813500210643,True,,20
metadata_queries,metadata_queries_67,28.37797199934721,True,,20
metadata_queries,metadata_queries_68,8.283365000039339,True,,20
metadata_queries,metadata_queries_69,70.71897999942303,True,,20
metadata_queries,metadata_queries_70,47.75763100013137,True,,20
metadata_queries,metadata_queries_71,98.14422399923205,True,,20
metadata_queries,metadata_queries_72,16.99422800168395,True,,20
metadata_queries,metadata_queries_73,51.79485299810767,True,,20
metadata_queries,metadata_queries_74,56.86998599767685,True,,20
metadata_queries,metadata_queries_75,3.971432000398636,True,,20
metadata_queries,metadata_queries_76,31.99786499887705,True,,20
metadata_queries,metadata_queries_77,89.56241799890995,True,,20
metadata_queries,metadata_queries_78,53.9130709990859,True,,20
metadata_queries,metadata_queries_79,20.08390699699521,True,,20
metadata_queries,metadata_queries_80,47.47543899714947,True,,20
metadata_queries,metadata_queries_81,179.61357900127769,True,,20
metadata_queries,metadata_queries_82,28.77956099808216,True,,20
metadata_queries,metadata_queries_83,20.113513998687267,True,,20
metadata_queries,metadata_queries_84,34.51461299881339,True,,20
metadata_queries,metadata_queries_85,64.44681599736214,True,,20
metadata_queries,metadata_queries_86,56.40516800060868,True,,20
metadata_queries,metadata_queries_87,18.748454999178648,True,,20
metadata_queries,metadata_queries_88,31.380547001957893,True,,20
metadata_queries,metadata_queries_89,46.8292570002377,True,,20
metadata_queries,metadata_queries_90,32.6770670004189,True,,20
metadata_queries,metadata_queries_91,9.202477999031544,True,,20
metadata_queries,metadata_queries_92,50.32771399989724,True,,20
metadata_queries,metadata_queries_93,17.297332998365164,True,,20
metadata_queries,metadata_queries_94,30.14063499867916,True,,20
metadata_queries,metadata_queries_95,28.567403998225927,True,,20
metadata_queries,metadata_queries_96,59.553447000682354,True,,20
metadata_queries,metadata_queries_97,121.22679200023413,True,,20
metadata_queries,metadata_queries_98,18.206323999911547,True,,20
metadata_queries,metadata_queries_99,37.624015998095274,True,,20
metadata_queries,metadata_queries_100,17.879525002092123,True,,20
metadata_queries,metadata_queries_101,62.74031300097704,True,,20
metadata_queries,metadata_queries_102,115.44686299934983,True,,20
metadata_queries,metadata_queries_103,0.10055800154805183,True,,0
metadata_queries,metadata_queries_104,119.15210400149226,True,,20
metadata_queries,metadata_queries_105,52.960812002420425,True,,20
metadata_queries,metadata_queries_106,66.52654599770904,True,,20
metadata_queries,metadata_queries_107,108.77554199844599,True,,20
metadata_queries,metadata_queries_108,37.76204100251198,True,,20
metadata_queries,metadata_queries_109,240.55616600066423,True,,20
metadata_queries,metadata_queries_110,124.27472400292754,True,,20
metadata_queries,metadata_queries_111,121.56832300126553,True,,20
metadata_queries,metadata_queries_112,110.15954200178385,True,,20
metadata_queries,metadata_queries_113,67.51330700144172,True,,20
metadata_queries,metadata_queries_114,19.376476000994444,True,,20
metadata_queries,metadata_queries_115,18.477565001696348,True,,20
metadata_queries,metadata_queries_116,121.48645599931479,True,,20
metadata_queries,metadata_queries_117,66.68626500293612,True,,20
metadata_queries,metadata_queries_118,119.97514100000262,True,,20
metadata_queries,metadata_queries_119,65.78166100010276,True,,20
metadata_queries,metadata_queries_120,52.5015110000968,True,,20
metadata_queries,metadata_queries_121,115.77147400006652,True,,20
metadata_queries,metadata_queries_122,74.54748699814081,True,,20
metadata_queries,metadata_queries_123,18.10197699815035,True,,20
metadata_queries,metadata_queries_124,230.56916700303555,True,,20
metadata_queries,metadata_queries_125,66.73153100162745,True,,20
metadata_queries,metadata_queries_126,54.123348999768496,True,,20
metadata_queries,metadata_queries_127,0.07544100284576416,True,,0
metadata_queries,metadata_queries_128,122.08500100299716,True,,20
metadata_queries,metadata_queries_129,66.55928700044751,True,,20
metadata_queries,metadata_queries_130,52.4843970015645,True,,20
metadata_queries,metadata_queries_131,122.08878999948502,True,,20
metadata_queries,metadata_queries_132,37.09088600054383,True,,20
metadata_queries,metadata_queries_133,0.0841899998486042,True,,0
metadata_queries,metadata_queries_134,61.38723599910736,True,,20
metadata_queries,metadata_queries_135,39.732710000127554,True,,20
metadata_queries,metadata_queries_136,122.68095199763775,True,,20
metadata_queries,metadata_queries_137,116.13802099972963,True,,20
metadata_queries,metadata_queries_138,117.27293299883604,True,,20
metadata_queries,metadata_queries_139,117.67483599856496,True,,20
metadata_queries,metadata_queries_140,112.7505199983716,True,,20
metadata_queries,metadata_queries_141,233.38606499880552,True,,20
metadata_queries,metadata_queries_142,108.86574399843812,True,,20
metadata_queries,metadata_queries_143,0.08372300118207932,True,,0
metadata_queries,metadata_queries_144,21.04696500301361,True,,20
metadata_queries,metadata_queries_145,0.08554000034928322,True,,0
metadata_queries,metadata_queries_146,114.1556820012629,True,,20
metadata_queries,metadata_queries_147,0.5854090005159378,True,,0
metadata_queries,metadata_queries_148,0.2422020025551319,True,,0
metadata_queries,metadata_queries_149,10.11370000243187,True,,20
metadata_queries,metadata_queries_150,0.9338290020823479,True,,0
metadata_queries,metadata_queries_151,7.330633997917175,True,,20
metadata_queries,metadata_queries_152,1.6976930014789104,True,,20
metadata_queries,metadata_queries_153,16.405469000339508,True,,20
metadata_queries,metadata_queries_154,12.066275000572205,True,,20
metadata_queries,metadata_queries_155,6.196733999997377,True,,20
metadata_queries,metadata_queries_156,0.27052200213074684,True,,0
metadata_queries,metadata_queries_157,27.936510998755693,True,,20
metadata_queries,metadata_queries_158,2.1666169986128807,True,,20
metadata_queries,metadata_queries_159,8.30502200126648,True,,20
metadata_queries,metadata_queries_160,0.4592209979891777,True,,20
metadata_queries,metadata_queries_161,1.7473430000245571,True,,20
metadata_queries,metadata_queries_162,1.0445530004799366,True,,20
metadata_queries,metadata_queries_163,0.23603800311684608,True,,0
metadata_queries,metadata_queries_164,32.83755700290203,True,,20
metadata_queries,metadata_queries_165,15.256891999393702,True,,20
metadata_queries,metadata_queries_166,0.24615199863910675,True,,0
metadata_queries,metadata_queries_167,21.9725730009377,True,,20
metadata_queries,metadata_queries_168,11.102423999458551,True,,20
metadata_queries,metadata_queries_169,13.701434999704361,True,,20
metadata_queries,metadata_queries_170,1.7321970015764236,True,,0
metadata_queries,metadata_queries_171,12.368751998990774,True,,20
metadata_queries,metadata_queries_172,9.802264999598265,True,,20
metadata_queries,metadata_queries_173,0.18987200036644936,True,,0
metadata_queries,metadata_queries_174,0.43550200015306473,True,,15
metadata_queries,metadata_queries_175,0.4588409997522831,True,,20
metadata_queries,metadata_queries_176,0.7035689987242222,True,,0
metadata_queries,metadata_queries_177,1.7315779998898506,True,,20
metadata_queries,metadata_queries_178,13.154330000281334,True,,20
metadata_queries,metadata_queries_179,0.3361219987273216,True,,20
metadata_queries,metadata_queries_180,0.5919269993901253,True,,0
metadata_queries,metadata_queries_181,75.04279899969697,True,,20
metadata_queries,metadata_queries_182,117.28645600005984,True,,20
metadata_queries,metadata_queries_183,0.33161699771881104,True,,13
metadata_queries,metadata_queries_184,0.44977499917149544,True,,0
metadata_queries,metadata_queries_185,7.4500389993190765,True,,20
metadata_queries,metadata_queries_186,0.15948700159788132,True,,0
metadata_queries,metadata_queries_187,5.85190299898386,True,,20
metadata_queries,metadata_queries_188,3.0133080035448074,True,,20
metadata_queries,metadata_queries_189,0.14604000002145767,True,,0
metadata_queries,metadata_queries_190,75.46140300109982,True,,20
metadata_queries,metadata_queries_191,12.062736000865698,True,,20
metadata_queries,metadata_queries_192,5.919385999441147,True,,20
metadata_queries,metadata_queries_193,2.3196110017597675,True,,20
metadata_queries,metadata_queries_194,1.4776940010488033,True,,20
metadata_queries,metadata_queries_195,4.239436000585556,True,,20
metadata_queries,metadata_queries_196,11.970829997211695,True,,20
metadata_queries,metadata_queries_197,0.7824999988079071,True,,0
metadata_queries,metadata_queries_198,0.17018499970436096,True,,0
metadata_queries,metadata_queries_199,0.35645099729299545,True,,0
metadata_queries,metadata_queries_200,108.88577499985695,True,,20
intent_queries,intent_queries_1,118.71331600099802,True,,20
intent_queries,intent_queries_2,121.38600699976087,True,,20
intent_queries,intent_queries_3,243.8961739987135,True,,20
intent_queries,intent_queries_4,125.42635500058532,True,,20
intent_queries,intent_queries_5,124.68069799989462,True,,20
intent_queries,intent_queries_6,123.98311100155115,True,,20
intent_queries,intent_queries_7,122.44132899865508,True,,20
intent_queries,intent_queries_8,123.7518160007894,True,,20
intent_queries,intent_queries_9,122.25501300022006,True,,20
intent_queries,intent_queries_10,123.07346599921584,True,,20
intent_queries,intent_queries_11,244.5421310029924,True,,20
intent_queries,intent_queries_12,122.29268199950457,True,,20
intent_queries,intent_queries_13,124.1766190007329,True,,20
intent_queries,intent_queries_14,120.71979199722409,True,,20
intent_queries,intent_queries_15,121.53186099976301,True,,20
intent_queries,intent_queries_16,122.89600300043821,True,,20
intent_queries,intent_queries_17,119.99797499924898,True,,20
intent_queries,intent_queries_18,123.5768509991467,True,,20
intent_queries,intent_queries_19,244.98584999889135,True,,20
intent_queries,intent_queries_20,122.51915899664164,True,,20
intent_queries,intent_queries_21,127.48201100155711,True,,20
intent_queries,intent_queries_22,118.56684700027108,True,,20
intent_queries,intent_queries_23,119.1610639989376,True,,20
intent_queries,intent_queries_24,123.39057399705052,True,,20
intent_queries,intent_queries_25,123.14652900025249,True,,20
intent_queries,intent_queries_26,121.03639199957252,True,,20
intent_queries,intent_queries_27,241.81982899829745,True,,20
intent_queries,intent_queries_28,121.86379899829626,True,,20
intent_queries,intent_queries_29,120.68880499899387,True,,20
intent_queries,intent_queries_30,121.40571799874306,True,,20
intent_queries,intent_queries_31,121.92996500059962,True,,20
intent_queries,intent_queries_32,120.48219000175595,True,,20
intent_queries,intent_queries_33,120.22867800295353,True,,20
intent_queries,intent_queries_34,121.01700700074434,True,,20
intent_queries,intent_queries_35,122.74939300119877,True,,20
intent_queries,intent_queries_36,170.8755429983139,True,,20
intent_queries,intent_queries_37,246.88404599949718,True,,20
intent_queries,intent_queries_38,124.28270000219345,True,,20
intent_queries,intent_queries_39,159.75980899855494,True,,20
intent_queries,intent_queries_40,123.40376199781895,True,,20
intent_queries,intent_queries_41,124.38927400112152,True,,20
intent_queries,intent_queries_42,119.30049800127745,True,,20
intent_queries,intent_queries_43,127.23691599816084,True,,20
intent_queries,intent_queries_44,127.32695700228214,True,,20
intent_queries,intent_queries_45,127.40644299983978,True,,20
intent_queries,intent_queries_46,249.7142420001328,True,,20
intent_queries,intent_queries_47,124.92308799922466,True,,20
intent_queries,intent_queries_48,129.99706599861383,True,,20
intent_queries,intent_queries_49,124.72556800022721,True,,20
intent_queries,intent_queries_50,126.20582100003958,True,,20
intent_queries,intent_queries_51,139.55375600233674,True,,20
intent_queries,intent_queries_52,131.47666500136256,True,,20
intent_queries,intent_queries_53,130.8302260003984,True,,20
intent_queries,intent_queries_54,262.508262000978,True,,20
intent_queries,intent_queries_55,132.2020130008459,True,,20
intent_queries,intent_queries_56,128.62874200195074,True,,20
intent_queries,intent_queries_57,126.99813499674201,True,,20
intent_queries,intent_queries_58,130.3817230015993,True,,20
intent_queries,intent_queries_59,127.72363200038671,True,,20
intent_queries,intent_queries_60,126.31423800066113,True,,20
complex_queries,complex_queries_1,21.38204199820757,True,,20
complex_queries,complex_queries_2,10.121655002236366,True,,20
complex_queries,complex_queries_3,4.709878001362085,True,,10
complex_queries,complex_queries_4,4.338027998805046,True,,8
complex_queries,complex_queries_5,4.234188001602888,True,,0
complex_queries,complex_queries_6,3.8248910009860992,True,,0
complex_queries,complex_queries_7,43.04387399926782,True,,20
complex_queries,complex_queries_8,5.774021998047829,True,,19
complex_queries,complex_queries_9,8.110045000910759,True,,14
complex_queries,complex_queries_10,16.79941999912262,True,,20
complex_queries,complex_queries_11,41.3847719989717,True,,20
complex_queries,complex_queries_12,5.129371002316475,True,,9
complex_queries,complex_queries_13,43.56913499906659,True,,20
complex_queries,complex_queries_14,47.466489002108574,True,,20
complex_queries,complex_queries_15,8.899601999670267,True,,20
complex_queries,complex_queries_16,4.563641000539064,True,,2
complex_queries,complex_queries_17,4.115885999053717,True,,0
complex_queries,complex_queries_18,5.080361001193523,True,,3
complex_queries,complex_queries_19,4.269205998629332,True,,5
complex_queries,complex_queries_20,44.23311800137162,True,,20
complex_queries,complex_queries_21,11.795452002435923,True,,20
complex_queries,complex_queries_22,5.4951739981770515,True,,20
complex_queries,complex_queries_23,4.004060000181198,True,,0
complex_queries,complex_queries_24,4.651566002517939,True,,20
complex_queries,complex_queries_25,4.819327000528574,True,,10
complex_queries,complex_queries_26,11.746993999928236,True,,20
complex_queries,complex_queries_27,5.50993499904871,True,,20
complex_queries,complex_queries_28,26.560274999588728,True,,20
complex_queries,complex_queries_29,16.081590998917818,True,,20
complex_queries,complex_queries_30,5.183706998825073,True,,9
complex_queries,complex_queries_31,6.537581000477076,True,,20
complex_queries,complex_queries_32,10.818061999976635,True,,20
complex_queries,complex_queries_33,16.99279399961233,True,,20
complex_queries,complex_queries_34,16.146963998675346,True,,20
complex_queries,complex_queries_35,10.655624002218246,True,,20
complex_queries,complex_queries_36,33.43305500224233,True,,20
complex_queries,complex_queries_37,4.511109001934528,True,,0
complex_queries,complex_queries_38,13.121613997966051,True,,20
complex_queries,complex_queries_39,6.598698999732733,True,,20
complex_queries,complex_queries_40,8.285128999501467,True,,20
complex_queries,complex_queries_41,34.642786998301744,True,,20
complex_queries,complex_queries_42,0.11339500173926353,True,,0
complex_queries,complex_queries_43,26.504687000066042,True,,20
complex_queries,complex_queries_44,23.063460998237133,True,,20
complex_queries,complex_queries_45,38.89539300277829,True,,20
complex_queries,complex_queries_46,36.78340099751949,True,,20
complex_queries,complex_queries_47,81.57037099823356,True,,20
complex_queries,complex_queries_48,41.0998850017786,True,,20
complex_queries,complex_queries_49,3.4250790029764175,True,,20
complex_queries,complex_queries_50,1.4709880016744137,True,,20
complex_queries,complex_queries_51,4.29560599848628,True,,20
complex_queries,complex_queries_52,5.437692999839783,True,,20
complex_queries,complex_queries_53,19.56283399835229,True,,20
complex_queries,complex_queries_54,5.451698001474142,True,,20
complex_queries,complex_queries_55,21.928648997098207,True,,20
complex_queries,complex_queries_56,35.21669400110841,True,,20
complex_queries,complex_queries_57,18.02250500023365,True,,20
complex_queries,complex_queries_58,21.159855000674725,True,,20
complex_queries,complex_queries_59,32.06010600179434,True,,20
complex_queries,complex_queries_60,13.915568999946117,True,,20
complex_queries,complex_queries_61,8.963709998875856,True,,20
complex_queries,complex_queries_62,17.04467500001192,True,,20
complex_queries,complex_queries_63,23.914808001369238,True,,20
complex_queries,complex_queries_64,65.19390900060534,True,,20
complex_queries,complex_queries_65,29.87534100189805,True,,20
complex_queries,complex_queries_66,40.26776500046253,True,,20
complex_queries,complex_queries_67,18.82550299912691,True,,20
complex_queries,complex_queries_68,158.17203200235963,True,,20
complex_queries,complex_queries_69,14.817451000213623,True,,20
complex_queries,complex_queries_70,22.94055400043726,True,,20
complex_queries,complex_queries_71,29.225340999662876,True,,20
complex_queries,complex_queries_72,44.5759290009737,True,,20
complex_queries,complex_queries_73,18.445421997457743,True,,20
complex_queries,complex_queries_74,20.58704499900341,True,,20
complex_queries,complex_queries_75,7.508799999952316,True,,20
complex_queries,complex_queries_76,17.932599000632763,True,,20
complex_queries,complex_queries_77,13.284714002162218,True,,20
complex_queries,complex_queries_78,9.093940000981092,True,,20
complex_queries,complex_queries_79,38.76281499862671,True,,20
complex_queries,complex_queries_80,10.591944999992847,True,,20
complex_queries,complex_queries_81,13.80638800188899,True,,2
complex_queries,complex_queries_82,14.596696998924017,True,,20
complex_queries,complex_queries_83,12.610534999519587,True,,20
complex_queries,complex_queries_84,4.514121998101473,True,,0
complex_queries,complex_queries_85,4.07778299972415,True,,0
complex_queries,complex_queries_86,5.315937001258135,True,,20
complex_queries,complex_queries_87,7.4595589973032475,True,,20
complex_queries,complex_queries_88,25.530788999050856,True,,20
complex_queries,complex_queries_89,44.10240800306201,True,,20
complex_queries,complex_queries_90,19.593772999942303,True,,20
complex_queries,complex_queries_91,14.174141000956297,True,,20
complex_queries,complex_queries_92,45.375974997878075,True,,20
complex_queries,complex_queries_93,4.975508000701666,True,,10
complex_queries,complex_queries_94,12.984778996556997,True,,20
complex_queries,complex_queries_95,12.5405010022223,True,,20
complex_queries,complex_queries_96,5.702413000166416,True,,20
complex_queries,complex_queries_97,44.7034569978714,True,,20
complex_queries,complex_queries_98,8.23446500301361,True,,10
complex_queries,complex_queries_99,22.917730998247862,True,,20
complex_queries,complex_queries_100,8.699191000312567,True,,17
complex_queries,complex_queries_101,9.74176900088787,True,,20
complex_queries,complex_queries_102,8.596582997590303,True,,20
complex_queries,complex_queries_103,4.523986998945475,True,,18
complex_queries,complex_queries_104,23.265004001557827,True,,20
complex_queries,complex_queries_105,4.72146699950099,True,,0
complex_queries,complex_queries_106,7.719102002680302,True,,20
complex_queries,complex_queries_107,6.937573999166489,True,,20
complex_queries,complex_queries_108,5.116057999432087,True,,20
complex_queries,complex_queries_109,24.193908002227545,True,,20
complex_queries,complex_queries_110,5.636536996811628,True,,20
complex_queries,complex_queries_111,4.399514999240637,True,,4
complex_queries,complex_queries_112,30.320027001202106,True,,20
complex_queries,complex_queries_113,10.47689799964428,True,,20
complex_queries,complex_queries_114,12.402292001992464,True,,20
complex_queries,complex_queries_115,5.681144002825022,True,,0
complex_queries,complex_queries_116,4.703812997788191,True,,0
complex_queries,complex_queries_117,6.998938001692295,True,,20
complex_queries,complex_queries_118,6.201385997235775,True,,18
complex_queries,complex_queries_119,4.147634997963905,True,,7
complex_queries,complex_queries_120,9.129990998655558,True,,20
complex_queries,complex_queries_121,41.88263499736786,True,,20
complex_queries,complex_queries_122,27.884802997112274,True,,20
complex_queries,complex_queries_123,44.97166000306606,True,,20
complex_queries,complex_queries_124,4.519402001053095,True,,0
complex_queries,complex_queries_125,43.825315002352,True,,20
complex_queries,complex_queries_126,28.476515002548695,True,,20
complex_queries,complex_queries_127,41.35408100113273,True,,20
complex_queries,complex_queries_128,44.72910000011325,True,,20
complex_queries,complex_queries_129,11.939890000969172,True,,20
complex_queries,complex_queries_130,47.42960799857974,True,,20
complex_queries,complex_queries_131,49.518725000321865,True,,20
complex_queries,complex_queries_132,31.89267100021243,True,,20
complex_queries,complex_queries_133,32.54950100183487,True,,20
complex_queries,complex_queries_134,12.119805000722408,True,,20
complex_queries,complex_queries_135,12.553027998656034,True,,20
complex_queries,complex_queries_136,47.74637700244784,True,,20
complex_queries,complex_queries_137,18.083273999392986,True,,20
complex_queries,complex_queries_138,27.288273997604847,True,,20
complex_queries,complex_queries_139,28.8740790002048,True,,20
complex_queries,complex_queries_140,11.444426998496056,True,,20
complex_queries,complex_queries_141,27.668795000761747,True,,20
complex_queries,complex_queries_142,30.82259299978614,True,,20
complex_queries,complex_queries_143,41.854318000376225,True,,20
complex_queries,complex_queries_144,16.288876000791788,True,,20
complex_queries,complex_queries_145,28.675299998372793,True,,20
complex_queries,complex_queries_146,46.66363400220871,True,,20
complex_queries,complex_queries_147,12.016533002257347,True,,20
complex_queries,complex_queries_148,44.312298998236656,True,,20
complex_queries,complex_queries_149,47.466596998274326,True,,20
complex_queries,complex_queries_150,43.14896399900317,True,,20
complex_queries,complex_queries_151,10.708002999424934,True,,20
complex_queries,complex_queries_152,17.06904499977827,True,,20
complex_queries,complex_queries_153,11.739687997847795,True,,20
complex_queries,complex_queries_154,24.808822002261877,True,,20
complex_queries,complex_queries_155,16.398742999881506,True,,20
complex_queries,complex_queries_156,26.508294999599457,True,,20
complex_queries,complex_queries_157,43.99821199849248,True,,20
complex_queries,complex_queries_158,23.006768997758627,True,,20
complex_queries,complex_queries_159,16.752148002386093,True,,20
complex_queries,complex_queries_160,47.00468200072646,True,,20
complex_queries,complex_queries_161,5.055254999548197,True,,5
complex_queries,complex_queries_162,39.02911299839616,True,,20
complex_queries,complex_queries_163,30.42102799937129,True,,20
complex_queries,complex_queries_164,13.011474002152681,True,,20
complex_queries,complex_queries_165,20.432249002158642,True,,20
complex_queries,complex_queries_166,32.53140399977565,True,,20
complex_queries,complex_queries_167,8.608985997736454,True,,20
complex_queries,complex_queries_168,12.368163999170065,True,,20
complex_queries,complex_queries_169,16.87898400053382,True,,20
complex_queries,complex_queries_170,4.670216999948025,True,,0
complex_queries,complex_queries_171,17.29212399944663,True,,20
complex_queries,complex_queries_172,4.650270000100136,True,,0
complex_queries,complex_queries_173,8.618754997849464,True,,20
complex_queries,complex_queries_174,5.767692998051643,True,,0
complex_queries,complex_queries_175,5.026173997670412,True,,1
complex_queries,complex_queries_176,17.68196899816394,True,,20
complex_queries,complex_queries_177,33.26610700041056,True,,20
complex_queries,complex_queries_178,16.128699999302626,True,,20
complex_queries,complex_queries_179,8.322789002209902,True,,20
complex_queries,complex_queries_180,4.1805379986763,True,,0
complex_queries,complex_queries_181,30.619883999228477,True,,20
complex_queries,complex_queries_182,4.807757001370192,True,,0
complex_queries,complex_queries_183,27.069437999278307,True,,20
complex_queries,complex_queries_184,15.789415001869202,True,,20
complex_queries,complex_queries_185,8.743324000388384,True,,20
complex_queries,complex_queries_186,4.516109999269247,True,,0
complex_queries,complex_queries_187,12.851453997194767,True,,20
complex_queries,complex_queries_188,31.427462998777628,True,,20
complex_queries,complex_queries_189,4.531649000942707,True,,0
complex_queries,complex_queries_190,24.57201699912548,True,,20
complex_queries,complex_queries_191,13.84545000270009,True,,20
complex_queries,complex_queries_192,10.089325997978449,True,,20
complex_queries,complex_queries_193,4.553344998508692,True,,0
complex_queries,complex_queries_194,23.008976999670267,True,,20
complex_queries,complex_queries_195,41.5570489987731,True,,20
complex_queries,complex_queries_196,6.5563229992985725,True,,20
complex_queries,complex_queries_197,4.587108999490738,True,,4
complex_queries,complex_queries_198,4.172782998532057,True,,0
complex_queries,complex_queries_199,7.176353000104427,True,,20
complex_queries,complex_queries_200,23.78540999814868,True,,20
ordering_queries,ordering_queries_1,50.99448499828577,True,,5
ordering_queries,ordering_queries_2,49.01952700316906,True,,10
ordering_queries,ordering_queries_3,53.46043900027871,True,,3
ordering_queries,ordering_queries_4,49.72301900014281,True,,5
ordering_queries,ordering_queries_5,50.78822499886155,True,,3
ordering_queries,ordering_queries_6,49.22318999841809,True,,5
ordering_queries,ordering_queries_7,48.706732999533415,True,,10
ordering_queries,ordering_queries_8,47.473554998636246,True,,10
ordering_queries,ordering_queries_9,47.846088998019695,True,,5
ordering_queries,ordering_queries_10,48.01297400146723,True,,10
ordering_queries,ordering_queries_11,51.0303779989481,True,,3
ordering_queries,ordering_queries_12,48.43623799830675,True,,5
ordering_queries,ordering_queries_13,48.57093000039458,True,,10
ordering_queries,ordering_queries_14,49.685938999056816,True,,10
ordering_queries,ordering_queries_15,52.36789099872112,True,,10
ordering_queries,ordering_queries_16,51.6702690012753,True,,10
ordering_queries,ordering_queries_17,50.016442000865936,True,,3
ordering_queries,ordering_queries_18,50.22026300057769,True,,3
ordering_queries,ordering_queries_19,51.032151997089386,True,,10
ordering_queries,ordering_queries_20,49.867488998919725,True,,5
ordering_queries,ordering_queries_21,50.749699998646975,True,,3
ordering_queries,ordering_queries_22,50.0938229970634,True,,5
ordering_queries,ordering_queries_23,52.01299099996686,True,,3
ordering_queries,ordering_queries_24,51.11207200214267,True,,10
ordering_queries,ordering_queries_25,50.62576000019908,True,,5
ordering_queries,ordering_queries_26,49.79659600183368,True,,5
ordering_queries,ordering_queries_27,22.478962000459433,True,,10
ordering_queries,ordering_queries_28,124.40199699997902,True,,5
ordering_queries,ordering_queries_29,0.11267300322651863,True,,0
ordering_queries,ordering_queries_30,32.286647997796535,True,,10
ordering_queries,ordering_queries_31,1.3189659975469112,True,,7
ordering_queries,ordering_queries_32,126.29233099892735,True,,10
ordering_queries,ordering_queries_33,46.9686789996922,True,,10
ordering_queries,ordering_queries_34,21.98998900130391,True,,7
ordering_queries,ordering_queries_35,46.38924300298095,True,,10
ordering_queries,ordering_queries_36,0.10333499684929848,True,,0
ordering_queries,ordering_queries_37,51.74729900062084,True,,10
ordering_queries,ordering_queries_38,27.68154000118375,True,,5
ordering_queries,ordering_queries_39,74.81404799968004,True,,10
ordering_queries,ordering_queries_40,28.327659998089075,True,,7
ordering_queries,ordering_queries_41,111.47657299786806,True,,10
ordering_queries,ordering_queries_42,54.705377999693155,True,,7
ordering_queries,ordering_queries_43,27.708677001297474,True,,7
ordering_queries,ordering_queries_44,27.441465999931097,True,,10
ordering_queries,ordering_queries_45,47.64454600214958,True,,7
ordering_queries,ordering_queries_46,129.47322000190616,True,,7
ordering_queries,ordering_queries_47,1.3619410023093224,True,,5
ordering_queries,ordering_queries_48,1.3535450026392937,True,,10
ordering_queries,ordering_queries_49,46.58339699730277,True,,5
ordering_queries,ordering_queries_50,100.18995799869299,True,,5
ordering_queries,ordering_queries_51,47.30463200062513,True,,10
ordering_queries,ordering_queries_52,248.35699599981308,True,,10
ordering_queries,ordering_queries_53,12.542065002024174,True,,8
ordering_queries,ordering_queries_54,23.63501199707389,True,,3
ordering_queries,ordering_queries_55,48.044361997395754,True,,5
ordering_queries,ordering_queries_56,50.316102001816034,True,,8
ordering_queries,ordering_queries_57,29.004445001482964,True,,5
ordering_queries,ordering_queries_58,17.447480000555515,True,,8
ordering_queries,ordering_queries_59,12.688648998737335,True,,3
ordering_queries,ordering_queries_60,19.011267002671957,True,,8
ordering_queries,ordering_queries_61,45.449431002140045,True,,8
ordering_queries,ordering_queries_62,48.43817299976945,True,,3
ordering_queries,ordering_queries_63,45.69470399990678,True,,3
ordering_queries,ordering_queries_64,25.08382099866867,True,,8
ordering_queries,ordering_queries_65,29.960316002368927,True,,5
ordering_queries,ordering_queries_66,18.01570300012827,True,,3
ordering_queries,ordering_queries_67,15.896672002971172,True,,3
ordering_queries,ordering_queries_68,35.23003499954939,True,,3
ordering_queries,ordering_queries_69,48.03718100115657,True,,5
ordering_queries,ordering_queries_70,26.682362999767065,True,,8
ordering_queries,ordering_queries_71,50.59952100366354,True,,3
ordering_queries,ordering_queries_72,49.17978499829769,True,,3
ordering_queries,ordering_queries_73,49.305420000106096,True,,8
ordering_queries,ordering_queries_74,26.697220999747515,True,,8
ordering_queries,ordering_queries_75,27.307025000452995,True,,3
ordering_queries,ordering_queries_76,12.446824003010988,True,,5
ordering_queries,ordering_queries_77,4.710691999644041,True,,0
ordering_queries,ordering_queries_78,46.282907001674175,True,,5
ordering_queries,ordering_queries_79,35.30111199989915,True,,3
ordering_queries,ordering_queries_80,26.852964002639055,True,,5
edge_case_queries,edge_case_queries_1,0.3021729998290539,True,,20
edge_case_queries,edge_case_queries_2,0.053018998354673386,True,,0
edge_case_queries,edge_case_queries_3,50.96311699971557,True,,20
edge_case_queries,edge_case_queries_4,0.11714299768209457,True,,0
edge_case_queries,edge_case_queries_5,49.97323600202799,True,,20
edge_case_queries,edge_case_queries_6,122.30903499945998,True,,20
edge_case_queries,edge_case_queries_7,0.4491039998829365,True,,0
edge_case_queries,edge_case_queries_8,9.788676001131535,True,,20
edge_case_queries,edge_case_queries_9,133.16666400060058,True,,20
edge_case_queries,edge_case_queries_10,50.88364699855447,True,,20
real_world_queries,real_world_queries_1,15.042347002774477,True,,20
real_world_queries,real_world_queries_2,50.54189199954271,True,,20
real_world_queries,real_world_queries_3,7.671937000006437,True,,16
real_world_queries,real_world_queries_4,18.78022699803114,True,,20
real_world_queries,real_world_queries_5,26.983676999807358,True,,20
real_world_queries,real_world_queries_6,12.896494001150131,True,,20
real_world_queries,real_world_queries_7,29.981596998870373,True,,20
real_world_queries,real_world_queries_8,24.741868000477552,True,,20
real_world_queries,real_world_queries_9,17.68681799992919,True,,20
real_world_queries,real_world_queries_10,34.20415299758315,True,,20
real_world_queries,real_world_queries_11,28.89810999855399,True,,20
real_world_queries,real_world_queries_12,25.329181000590324,True,,20
real_world_queries,real_world_queries_13,32.56489500030875,True,,20
real_world_queries,real_world_queries_14,44.50957799702883,True,,20
real_world_queries,real_world_queries_15,21.53819900006056,True,,20
real_world_queries,real_world_queries_16,49.194855999201536,True,,20
real_world_queries,real_world_queries_17,36.951206002384424,True,,20
real_world_queries,real_world_queries_18,34.82515499740839,True,,20
real_world_queries,real_world_queries_19,36.60778199881315,True,,20
real_world_queries,real_world_queries_20,36.326984997838736,True,,20
real_world_queries,real_world_queries_21,46.28259600326419,True,,20
real_world_queries,real_world_queries_22,25.059828002005816,True,,20
real_world_queries,real_world_queries_23,13.300091002136469,True,,20
real_world_queries,real_world_queries_24,49.53228000178933,True,,20
real_world_queries,real_world_queries_25,19.948421001434326,True,,20
real_world_queries,real_world_queries_26,7.4158589988946915,True,,20
real_world_queries,real_world_queries_27,5.495730999857187,True,,0
real_world_queries,real_world_queries_28,6.298301000148058,True,,0
real_world_queries,real_world_queries_29,5.449140001088381,True,,0
real_world_queries,real_world_queries_30,23.182973001152277,True,,20
real_world_queries,real_world_queries_31,24.44436499848962,True,,20
real_world_queries,real_world_queries_32,24.67296599969268,True,,20
real_world_queries,real_world_queries_33,44.84382699802518,True,,20
real_world_queries,real_world_queries_34,19.69615299999714,True,,20
real_world_queries,real_world_queries_35,4.993222001940012,True,,0
real_world_queries,real_world_queries_36,48.66831699758768,True,,20
real_world_queries,real_world_queries_37,29.768881998956203,True,,20
real_world_queries,real_world_queries_38,29.442798998206854,True,,20
real_world_queries,real_world_queries_39,31.892949998378754,True,,20
real_world_queries,real_world_queries_40,33.53984900191426,True,,20
real_world_queries,real_world_queries_41,11.985632002353668,True,,20
real_world_queries,real_world_queries_42,22.12652999907732,True,,20
real_world_queries,real_world_queries_43,23.597016997635365,True,,20
real_world_queries,real_world_queries_44,28.552783001214266,True,,20
real_world_queries,real_world_queries_45,19.496323999017477,True,,20
real_world_queries,real_world_queries_46,32.734763998538256,True,,20
real_world_queries,real_world_queries_47,38.549045000225306,True,,20
real_world_queries,real_world_queries_48,28.536540001630783,True,,20
real_world_queries,real_world_queries_49,28.295139998197556,True,,20
real_world_queries,real_world_queries_50,16.361647002398968,True,,20


==> static/benchmark_results/benchmark_summary_20250808_180543.json <==
{
  "total_operations": 950,
  "successful_operations": 950,
  "failed_operations": 0,
  "success_rate": 1.0,
  "avg_duration_ms": 47.29641532420328,
  "median_duration_ms": 47.48073149845004,
  "min_duration_ms": 0.053018998354673386,
  "max_duration_ms": 262.508262000978,
  "component_stats": {
    "complex_queries": {
      "operation_count": 200,
      "success_rate": 1.0,
      "avg_duration_ms": 19.748355924952776,
      "median_duration_ms": 14.044855000451207,
      "min_duration_ms": 0.11339500173926353,
      "max_duration_ms": 158.17203200235963
    },
    "edge_case_queries": {
      "operation_count": 10,
      "success_rate": 1.0,
      "avg_duration_ms": 41.80058139972389,
      "median_duration_ms": 29.88095600157976,
      "min_duration_ms": 0.053018998354673386,
      "max_duration_ms": 133.16666400060058
    },
    "intent_queries": {
      "operation_count": 60,
      "success_rate": 1.0,
      "avg_duration_ms": 140.0810688999792,
      "median_duration_ms": 124.22965950146317,
      "min_duration_ms": 118.56684700027108,
      "max_duration_ms": 262.508262000978
    },
    "metadata_queries": {
      "operation_count": 200,
      "success_rate": 1.0,
      "avg_duration_ms": 49.240155275017024,
      "median_duration_ms": 34.13767049834132,
      "min_duration_ms": 0.07544100284576416,
      "max_duration_ms": 240.55616600066423
    },
    "ordering_queries": {
      "operation_count": 80,
      "success_rate": 1.0,
      "avg_duration_ms": 45.3864015001338,
      "median_duration_ms": 47.92953149974346,
      "min_duration_ms": 0.10333499684929848,
      "max_duration_ms": 248.35699599981308
    },
    "real_world_queries": {
      "operation_count": 50,
      "success_rate": 1.0,
      "avg_duration_ms": 26.588818579912186,
      "median_duration_ms": 26.15642900019884,
      "min_duration_ms": 4.993222001940012,
      "max_duration_ms": 50.54189199954271
    },
    "semantic_queries": {
      "operation_count": 150,
      "success_rate": 1.0,
      "avg_duration_ms": 49.16031290007134,
      "median_duration_ms": 47.43351550027728,
      "min_duration_ms": 45.96033899858594,
      "max_duration_ms": 196.69237900152802
    },
    "structural_queries": {
      "operation_count": 200,
      "success_rate": 1.0,
      "avg_duration_ms": 49.88311192993075,
      "median_duration_ms": 49.67615149915218,
      "min_duration_ms": 48.69249000027776,
      "max_duration_ms": 61.869429998099804
    }
  }
}
